Know Yourself and Know Your Neighbour: A Syntactically Informed Self-Supervised Compositional Sentence Representation Learning Framework using a Recursive Hypernetwork

Sentence representation learning is still an open challenge in Natural Language Processing. In this work, we propose a new self-supervised framework for learning sentence representations, using a special type of neural network called a recursive hypernetwork. Our proposed model composes the representation of a sentence from representations of words by applying a recursive composition through the parse tree. We maintain a separate syntactic and semantic representation, and the semantic composition is guided by the information from the syntactic representation. To train this model, we introduce a novel set of six self-supervised tasks. By analysing the performance on 7 probing tasks, we validate that the generated sentence representation encodes richer linguistic information than both averaging baselines and state-of-the-art alternatives. Furthermore, we assess the impact of the six proposed self-supervised training tasks through ablation studies. We also demonstrate that the representations generated by our model are stable for sentences of varying length and that the semantic composition operators adapt to different syntactic categories\footnote{Code available: https://github.com/vasudev2020/codi/tree/main}.

==> Ibarplot.txt <==
Category GloVe	GloVe-Sem RoBERTa RoBERTa-Sem    Llama	Llama-Sem
S	0.0228	0.0206	0.0262	0.0236	0.0328	0.0303
NP	0.0256	0.0206	0.0262	0.0236	0.0316	0.0303
Unk	0.0253	0.0206	0.0244	0.0236	0.0311	0.0303
VP	0.0253	0.0206	0.0257	0.0236	0.033	0.0303
PP	0.026	0.0206	0.0254	0.0236	0.0345	0.0303
UCP	0.0256	0.0206	0.0283	0.0236	0.0306	0.0303
SBAR	0.0262	0.0206	0.0242	0.0236	0.0356	0.0303
CONJP	0.0246	0.0206	0.0179	0.0236	0.0222	0.0303
ADVP	0.0244	0.0206	0.0247	0.0236	0.0308	0.0303
ADJP	0.0265	0.0206	0.0236	0.0236	0.0274	0.0303
NML	0.0258	0.0206	0.0237	0.0236	0.0269	0.0303
SINV	0.0221	0.0206	0.026	0.0236	0.0301	0.0303
QP	0.0259	0.0206	0.0192	0.0236	0.0275	0.0303
LST	0.0252	0.0206	0.0201	0.0236	0.0259	0.0303
PRN	0.0266	0.0206	0.0264	0.0236	0.0377	0.0303

==> Isoscore.txt <==
Height	GloVe	RoBERTa	Llama
0	0.0092	0.012	0.0181
1	0.0072	0.0098	0.0214
2	0.0093	0.0116	0.0194
3	0.0088	0.011	0.0166
4	0.0091	0.0103	0.0145
5	0.0093	0.0093	0.0129
6	0.0086	0.0081	0.0107
7	0.0079	0.0071	0.0089
8	0.0075	0.0065	0.0079
9	0.007	0.0061	0.0073
10	0.0065	0.0058	0.0067
11	0.0061	0.0055	0.0062
12	0.0058	0.0054	0.006
13	0.0058	0.0052	0.0059
14	0.0055	0.0052	0.0056
15	0.0055	0.0053	0.0058
16	0.0056	0.0055	0.0059
17	0.0055	0.0053	0.0058
18	0.0053	0.0052	0.0056
19	0.0054	0.0053	0.0057
20	0.0054	0.0054	0.0057
21	0.0054	0.0054	0.0058

==> Norm.txt <==
Height	GloVe(Min)	GloVe(Mean)	GloVe(Max)	RoBERTa(Min)	RoBERTa(Mean)	RoBERTa(Max)	Llama(Min)	Llama(Mean)	Llama(Max)
0	2.6661	3.6923	5.0927	2.6107	3.4963	5.0516	3.9845	5.6031	7.0319
1	3.0968	3.7631	5.9927	2.8997	3.6802	5.9593	3.2353	4.1373	6.0822
2	3.1307	4.0726	6.1576	3.1988	3.9964	6.3958	3.0546	3.9812	6.0768
3	3.4285	4.367	6.4436	3.372	4.2813	7.0362	3.1357	4.0052	5.9201
4	3.474	4.6441	7.2076	3.3651	4.5629	7.3217	3.2549	4.1577	6.4479
5	3.6419	4.9206	7.5276	3.5009	4.8289	7.2326	3.1294	4.3711	6.2271
6	3.7631	5.2032	7.6054	3.5729	5.104	7.4325	3.2984	4.6155	6.5464
7	3.6375	5.4846	7.8091	3.5285	5.3924	7.9733	3.252	4.8786	7.2948
8	3.753	5.756	8.5114	3.7873	5.6546	8.193	3.4497	5.1319	8.1986
9	3.959	5.9989	9.0098	3.7431	5.8615	8.3905	3.4713	5.3274	7.6436
10	3.844	6.202	9.1954	3.7258	6.0514	8.9719	3.5762	5.5219	8.2139
11	3.9765	6.3759	9.2359	3.7374	6.2162	8.2232	3.5257	5.693	7.9313
12	4.2454	6.5013	10.7003	4.119	6.3079	8.6871	3.8244	5.8201	9.2339
13	4.4251	6.6216	10.5414	4.4164	6.4308	8.576	4.0069	5.9333	8.8407
14	4.2946	6.7335	11.0769	4.3861	6.5358	9.0145	3.9734	6.0503	9.5185
15	4.4533	6.7987	10.3462	4.4074	6.5811	9.2812	3.8667	6.1076	10.2119
16	4.4061	6.8484	10.1567	4.316	6.6225	9.8262	4.146	6.1508	9.1147
17	4.5070	6.9220	9.9820	4.2691	6.6804	9.5297	4.2051	6.2158	9.5791
18	4.5992	6.9753	10.0595	4.4057	6.7176	9.3148	4.2834	6.2743	9.7483
19	4.808	7.0277	10.413	4.3549	6.7537	9.2238	4.4563	6.2912	9.5038
20	4.8269	7.0909	10.0706	4.3247	6.8085	9.2488	4.3659	6.3602	9.1244
21	4.6145	7.1391	10.4301	4.5911	6.8349	10.2867	4.3605	6.3979	9.4675

==> Sbarplot.txt <==
Category	GloVe	GloVe-Sem	RoBERTa	RoBERTa-Sem	Llama	Llama-Sem
S	2.4893	1.0003	2.07	1.2781	4.162	2.1518
NP	2.7828	1.0003	2.4091	1.2781	5.6251	2.1518
Unk	2.6474	1.0003	2.3221	1.2781	5.023	2.1518
VP	2.5399	1.0003	2.01	1.2781	4.388	2.1518
PP	2.6902	1.0003	2.2475	1.2781	5.1231	2.1518
UCP	2.861	1.0003	2.6725	1.2781	5.79	2.1518
SBAR	2.4158	1.0003	2.1248	1.2781	4.5189	2.1518
CONJP	4.0683	1.0003	3.7581	1.2781	7.8138	2.1518
ADVP	3.0616	1.0003	2.6455	1.2781	5.7589	2.1518
ADJP	3.1701	1.0003	2.933	1.2781	6.511	2.1518
NML	3.2358	1.0003	2.9204	1.2781	6.4653	2.1518
SINV	2.5687	1.0003	2.2407	1.2781	4.2608	2.1518
QP	3.751	1.0003	3.3823	1.2781	6.5091	2.1518
LST	3.1874	1.0003	3.1553	1.2781	6.4308	2.1518
PRN	2.4812	1.0003	1.9394	1.2781	3.6672	2.1518
